Property {A} and duality in linear programming

Property A is a form of weak amenability for groups and metric spaces introduced as an approach to the famous Novikov higher signature conjecture, one of the most important unsolved problems in topology. We show that property A can be reduced to a sequence of linear programming optimization problems on finite graphs. We explore the dual problems, which turn out to have interesting interpretations as combinatorial problems concerning the maximum total supply of flows on a network. Using isoperimetric inequalities, we relate the dual problems to the Cheeger constant of the graph and explore the role played by symmetry of a graph to obtain a striking characterization of the difference between an expander and a graph without property A. Property A turns out to be a new measure of connectivity of a graph that is relevant to graph theory. The dual linear problems can be solved using a variety of methods, which we demonstrate on several enlightening examples. As a demonstration of the power of this linear programming approach we give elegant proofs of theorems of Nowak and Willett about graphs without property A.

==> figures/Cr_1/graph.tikz <==

\begin{tikzpicture}[>=latex,line join=bevel,font=\footnotesize]
%%
\node (0) at (39.901bp,17.989bp) [draw,ellipse] {0};
  \node (1) at (165.9bp,32.786bp) [draw,ellipse] {1};
  \node (2) at (27.307bp,144.22bp) [draw,ellipse] {3};
  \node (3) at (154.89bp,161.0bp) [draw,ellipse] {2};
  \draw [] (0) -- (1);
  \draw [] (0) -- (2);
  \draw [] (1) -- (3);
  \draw [] (2) -- (3);
%
\end{tikzpicture}



==> figures/Cr_1/uniform_flow_0.tikz <==

\begin{tikzpicture}[>=latex,line join=bevel,font=\footnotesize]
%%
\node (0) at (76.15bp,17.913bp) [draw,ellipse,double] {$\frac{1}{6}$};
  \node (1) at (241.32bp,37.31bp) [draw,ellipse] {$\frac{1}{6}$};
  \node (2) at (59.64bp,183.39bp) [draw,ellipse] {$\frac{1}{6}$};
  \node (3) at (226.89bp,205.38bp) [draw,ellipse,opacity=0.1] {\phantom{$\frac{1}{6}$}};
  \draw [->] (0) -- node[fill=white, sloped] {$-\frac{1}{12}$} (1);
  \draw [->] (0) -- node[fill=white, sloped] {$-\frac{1}{12}$} (2);
  \draw [->] (1) -- node[fill=white, sloped] {$-\frac{1}{4}$} (3);
  \draw [->] (3) -- node[fill=white, sloped] {$\frac{1}{4}$} (2);
%
\end{tikzpicture}



==> figures/Cr_1/uniform_flow_1.tikz <==

\begin{tikzpicture}[>=latex,line join=bevel,font=\footnotesize]
%%
\node (0) at (116.15bp,17.913bp) [draw,ellipse] {$\frac{1}{6}$};
  \node (1) at (281.32bp,37.31bp) [draw,ellipse,double] {$\frac{1}{6}$};
  \node (2) at (99.64bp,183.39bp) [draw,ellipse,opacity=0.1] {\phantom{$\frac{1}{6}$}};
  \node (3) at (266.89bp,205.38bp) [draw,ellipse] {$\frac{1}{6}$};
  \draw [->] (0) -- node[fill=white, sloped] {$\frac{1}{12}$} (1);
  \draw [->] (0) -- node[fill=white, sloped] {$-\frac{1}{4}$} (2);
  \draw [->] (1) -- node[fill=white, sloped] {$-\frac{1}{12}$} (3);
  \draw [->] (3) -- node[fill=white, sloped] {$-\frac{1}{4}$} (2);
%
\end{tikzpicture}



==> figures/Cr_1/uniform_flow_2.tikz <==

\begin{tikzpicture}[>=latex,line join=bevel,font=\footnotesize]
%%
\node (0) at (76.205bp,17.738bp) [draw,ellipse] {$\frac{1}{6}$};
  \node (1) at (243.46bp,37.379bp) [draw,ellipse,opacity=0.1] {\phantom{$\frac{1}{6}$}};
  \node (2) at (59.487bp,185.31bp) [draw,ellipse,double] {$\frac{1}{6}$};
  \node (3) at (228.85bp,207.58bp) [draw,ellipse] {$\frac{1}{6}$};
  \draw [->] (0) -- node[fill=white, sloped] {$-\frac{1}{4}$} (1);
  \draw [->] (0) -- node[fill=white, sloped] {$\frac{1}{12}$} (2);
  \draw [->] (1) -- node[fill=white, sloped] {$\frac{1}{4}$} (3);
  \draw [->] (3) -- node[fill=white, sloped] {$\frac{1}{12}$} (2);
%
\end{tikzpicture}



==> figures/Cr_1/uniform_flow_3.tikz <==

\begin{tikzpicture}[>=latex,line join=bevel,font=\footnotesize]
%%
\node (0) at (99.205bp,17.738bp) [draw,ellipse,opacity=0.1] {\phantom{$\frac{1}{6}$}};
  \node (1) at (266.46bp,37.379bp) [draw,ellipse] {$\frac{1}{6}$};
  \node (2) at (82.487bp,185.31bp) [draw,ellipse] {$\frac{1}{6}$};
  \node (3) at (251.85bp,207.58bp) [draw,ellipse,double] {$\frac{1}{6}$};
  \draw [->] (0) -- node[fill=white, sloped] {$\frac{1}{4}$} (1);
  \draw [->] (0) -- node[fill=white, sloped] {$\frac{1}{4}$} (2);
  \draw [->] (1) -- node[fill=white, sloped] {$\frac{1}{12}$} (3);
  \draw [->] (3) -- node[fill=white, sloped] {$-\frac{1}{12}$} (2);
%
\end{tikzpicture}



==> figures/avg/capacity.tikz <==

\begin{tikzpicture}[>=latex,line join=bevel,font=\footnotesize]
%%
\node (0) at (482.83bp,312.0bp) [draw,ellipse] {$0$};
  \node (1) at (426.04bp,429.92bp) [draw,ellipse] {$\frac{1}{8}$};
  \node (6) at (426.04bp,194.08bp) [draw,ellipse] {$0$};
  \node (7) at (633.66bp,312.0bp) [draw,ellipse] {$0$};
  \node (2) at (298.44bp,459.05bp) [draw,ellipse] {$\frac{1}{8}$};
  \node (8) at (520.08bp,547.84bp) [draw,ellipse] {$\frac{1}{8}$};
  \node (3) at (196.11bp,377.44bp) [draw,ellipse] {$\frac{1}{8}$};
  \node (9) at (264.88bp,606.09bp) [draw,ellipse] {$\frac{1}{8}$};
  \node (4) at (196.11bp,246.56bp) [draw,ellipse] {$\frac{1}{8}$};
  \node (10) at (60.217bp,442.88bp) [draw,ellipse] {$\frac{1}{8}$};
  \node (5) at (298.44bp,164.95bp) [draw,ellipse] {$0$};
  \node (11) at (60.217bp,181.12bp) [draw,ellipse] {$\frac{1}{8}$};
  \node (12) at (264.88bp,17.907bp) [draw,ellipse] {$0$};
  \node (13) at (520.08bp,76.156bp) [draw,ellipse] {$0$};
  \draw [] (0) ..controls (463.93bp,351.25bp) and (445.51bp,389.5bp)  .. node[fill=white, sloped] {$0$} (1);
  \draw [] (0) ..controls (463.8bp,272.5bp) and (445.08bp,233.61bp)  .. node[fill=white, sloped] {$0$} (6);
  \draw [] (0) ..controls (537.48bp,312.0bp) and (579.28bp,312.0bp)  .. node[fill=white, sloped] {$0$} (7);
  \draw [] (1) ..controls (367.7bp,443.24bp) and (356.62bp,445.77bp)  .. node[fill=white, sloped] {$\frac{1}{8}$} (2);
  \draw [] (1) ..controls (457.85bp,469.81bp) and (488.13bp,507.78bp)  .. node[fill=white, sloped] {$0$} (8);
  \draw [] (2) ..controls (259.67bp,428.13bp) and (234.84bp,408.33bp)  .. node[fill=white, sloped] {$\frac{1}{8}$} (3);
  \draw [] (2) ..controls (287.88bp,505.3bp) and (275.49bp,559.6bp)  .. node[fill=white, sloped] {$\frac{1}{8}$} (9);
  \draw [] (3) ..controls (196.11bp,334.24bp) and (196.11bp,289.53bp)  .. node[fill=white, sloped] {$\frac{1}{8}$} (4);
  \draw [] (3) ..controls (142.6bp,403.21bp) and (114.06bp,416.96bp)  .. node[fill=white, sloped] {$\frac{1}{8}$} (10);
  \draw [] (4) ..controls (236.16bp,214.62bp) and (263.39bp,192.9bp)  .. node[fill=white, sloped] {$0$} (5);
  \draw [] (4) ..controls (142.6bp,220.79bp) and (114.06bp,207.04bp)  .. node[fill=white, sloped] {$0$} (11);
  \draw [] (5) ..controls (346.4bp,175.9bp) and (378.13bp,183.14bp)  .. node[fill=white, sloped] {$0$} (6);
  \draw [] (5) ..controls (287.88bp,118.7bp) and (275.49bp,64.398bp)  .. node[fill=white, sloped] {$0$} (12);
  \draw [] (6) ..controls (456.67bp,155.67bp) and (489.3bp,114.76bp)  .. node[fill=white, sloped] {$0$} (13);
  \draw [] (7) ..controls (604.4bp,372.74bp) and (549.99bp,485.73bp)  .. node[fill=white, sloped] {$0$} (8);
  \draw [] (7) ..controls (604.3bp,251.04bp) and (549.46bp,137.17bp)  .. node[fill=white, sloped] {$0$} (13);
  \draw [] (8) ..controls (426.79bp,569.14bp) and (358.43bp,584.74bp)  .. node[fill=white, sloped] {$\frac{1}{8}$} (9);
  \draw [] (9) ..controls (204.53bp,557.97bp) and (120.9bp,491.28bp)  .. node[fill=white, sloped] {$\frac{1}{8}$} (10);
  \draw [] (10) ..controls (60.217bp,376.3bp) and (60.217bp,246.92bp)  .. node[fill=white, sloped] {$\frac{1}{8}$} (11);
  \draw [] (11) ..controls (121.89bp,131.93bp) and (209.9bp,61.745bp)  .. node[fill=white, sloped] {$0$} (12);
  \draw [] (12) ..controls (339.79bp,35.006bp) and (445.72bp,59.183bp)  .. node[fill=white, sloped] {$0$} (13);
%
\end{tikzpicture}



==> figures/avg/graph.tikz <==

\begin{tikzpicture}[>=latex,line join=bevel,font=\footnotesize]
%%
\node (0) at (255.33bp,177.0bp) [draw,ellipse] {0};
  \node (1) at (224.71bp,240.59bp) [draw,ellipse] {1};
  \node (6) at (224.71bp,113.41bp) [draw,ellipse] {6};
  \node (7) at (336.66bp,177.0bp) [draw,ellipse] {7};
  \node (2) at (155.9bp,256.29bp) [draw,ellipse] {2};
  \node (8) at (275.42bp,304.18bp) [draw,ellipse] {8};
  \node (3) at (100.72bp,212.29bp) [draw,ellipse] {3};
  \node (9) at (137.8bp,335.59bp) [draw,ellipse] {9};
  \node (4) at (100.72bp,141.71bp) [draw,ellipse] {4};
  \node (10) at (27.444bp,247.58bp) [draw,ellipse] {10};
  \node (5) at (155.9bp,97.707bp) [draw,ellipse] {5};
  \node (11) at (27.444bp,106.42bp) [draw,ellipse] {11};
  \node (12) at (137.8bp,18.414bp) [draw,ellipse] {12};
  \node (13) at (275.42bp,49.824bp) [draw,ellipse] {13};
  \draw [] (0) -- (1);
  \draw [] (0) -- (6);
  \draw [] (0) -- (7);
  \draw [] (1) -- (2);
  \draw [] (1) -- (8);
  \draw [] (2) -- (3);
  \draw [] (2) -- (9);
  \draw [] (3) -- (4);
  \draw [] (3) -- (10);
  \draw [] (4) -- (5);
  \draw [] (4) -- (11);
  \draw [] (5) -- (6);
  \draw [] (5) -- (12);
  \draw [] (6) -- (13);
  \draw [] (7) -- (8);
  \draw [] (7) -- (13);
  \draw [] (8) -- (9);
  \draw [] (9) -- (10);
  \draw [] (10) -- (11);
  \draw [] (11) -- (12);
  \draw [] (12) -- (13);
%
\end{tikzpicture}



==> figures/avg/uniform_solution.tikz <==

\begin{tikzpicture}[>=latex,line join=bevel,font=\footnotesize]
%%
\node (0) at (482.83bp,312.0bp) [draw,ellipse] {$\frac 1{14}$};
  \node (1) at (426.04bp,429.92bp) [draw,ellipse] {$\frac 1{14}$};
  \node (6) at (426.04bp,194.08bp) [draw,ellipse] {$\frac 1{14}$};
  \node (7) at (633.66bp,312.0bp) [draw,ellipse] {$\frac 1{14}$};
  \node (2) at (298.44bp,459.05bp) [draw,ellipse] {$\frac 1{14}$};
  \node (8) at (520.08bp,547.84bp) [draw,ellipse] {$\frac 1{14}$};
  \node (3) at (196.11bp,377.44bp) [draw,ellipse] {$\frac 1{14}$};
  \node (9) at (264.88bp,606.09bp) [draw,ellipse] {$\frac 1{14}$};
  \node (4) at (196.11bp,246.56bp) [draw,ellipse] {$\frac 1{14}$};
  \node (10) at (60.217bp,442.88bp) [draw,ellipse] {$\frac 1{14}$};
  \node (5) at (298.44bp,164.95bp) [draw,ellipse] {$\frac 1{14}$};
  \node (11) at (60.217bp,181.12bp) [draw,ellipse] {$\frac 1{14}$};
  \node (12) at (264.88bp,17.907bp) [draw,ellipse] {$\frac 1{14}$};
  \node (13) at (520.08bp,76.156bp) [draw,ellipse] {$\frac 1{14}$};
  \draw [] (0) ..controls (463.93bp,351.25bp) and (445.51bp,389.5bp)  .. node[fill=white, sloped] {$\frac 2{35}$} (1);
  \draw [] (0) ..controls (463.8bp,272.5bp) and (445.08bp,233.61bp)  .. node[fill=white, sloped] {$\frac 2{35}$} (6);
  \draw [] (0) ..controls (537.48bp,312.0bp) and (579.28bp,312.0bp)  .. node[fill=white, sloped] {$\frac 1{35}$} (7);
  \draw [] (1) ..controls (367.7bp,443.24bp) and (356.62bp,445.77bp)  .. node[fill=white, sloped] {$\frac 2{35}$} (2);
  \draw [] (1) ..controls (457.85bp,469.81bp) and (488.13bp,507.78bp)  .. node[fill=white, sloped] {$\frac 1{35}$} (8);
  \draw [] (2) ..controls (259.67bp,428.13bp) and (234.84bp,408.33bp)  .. node[fill=white, sloped] {$\frac 2{35}$} (3);
  \draw [] (2) ..controls (287.88bp,505.3bp) and (275.49bp,559.6bp)  .. node[fill=white, sloped] {$\frac 1{35}$} (9);
  \draw [] (3) ..controls (196.11bp,334.24bp) and (196.11bp,289.53bp)  .. node[fill=white, sloped] {$\frac 2{35}$} (4);
  \draw [] (3) ..controls (142.6bp,403.21bp) and (114.06bp,416.96bp)  .. node[fill=white, sloped] {$\frac 1{35}$} (10);
  \draw [] (4) ..controls (236.16bp,214.62bp) and (263.39bp,192.9bp)  .. node[fill=white, sloped] {$\frac 2{35}$} (5);
  \draw [] (4) ..controls (142.6bp,220.79bp) and (114.06bp,207.04bp)  .. node[fill=white, sloped] {$\frac 1{35}$} (11);
  \draw [] (5) ..controls (346.4bp,175.9bp) and (378.13bp,183.14bp)  .. node[fill=white, sloped] {$\frac 2{35}$} (6);
  \draw [] (5) ..controls (287.88bp,118.7bp) and (275.49bp,64.398bp)  .. node[fill=white, sloped] {$\frac 1{35}$} (12);
  \draw [] (6) ..controls (456.67bp,155.67bp) and (489.3bp,114.76bp)  .. node[fill=white, sloped] {$\frac 1{35}$} (13);
  \draw [] (7) ..controls (604.4bp,372.74bp) and (549.99bp,485.73bp)  .. node[fill=white, sloped] {$\frac 2{35}$} (8);
  \draw [] (7) ..controls (604.3bp,251.04bp) and (549.46bp,137.17bp)  .. node[fill=white, sloped] {$\frac 2{35}$} (13);
  \draw [] (8) ..controls (426.79bp,569.14bp) and (358.43bp,584.74bp)  .. node[fill=white, sloped] {$\frac 2{35}$} (9);
  \draw [] (9) ..controls (204.53bp,557.97bp) and (120.9bp,491.28bp)  .. node[fill=white, sloped] {$\frac 2{35}$} (10);
  \draw [] (10) ..controls (60.217bp,376.3bp) and (60.217bp,246.92bp)  .. node[fill=white, sloped] {$\frac 2{35}$} (11);
  \draw [] (11) ..controls (121.89bp,131.93bp) and (209.9bp,61.745bp)  .. node[fill=white, sloped] {$\frac 2{35}$} (12);
  \draw [] (12) ..controls (339.79bp,35.006bp) and (445.72bp,59.183bp)  .. node[fill=white, sloped] {$\frac 2{35}$} (13);
%
\end{tikzpicture}



==> figures/avg/uniform_solution_symbolic.tikz <==

\begin{tikzpicture}[>=latex,line join=bevel,font=\footnotesize]
%%
\node (0) at (482.83bp,312.0bp) [draw,ellipse] {$\eta$};
  \node (1) at (426.04bp,429.92bp) [draw,ellipse] {$\eta$};
  \node (6) at (426.04bp,194.08bp) [draw,ellipse] {$\eta$};
  \node (7) at (633.66bp,312.0bp) [draw,ellipse] {$\eta$};
  \node (2) at (298.44bp,459.05bp) [draw,ellipse] {$\eta$};
  \node (8) at (520.08bp,547.84bp) [draw,ellipse] {$\eta$};
  \node (3) at (196.11bp,377.44bp) [draw,ellipse] {$\eta$};
  \node (9) at (264.88bp,606.09bp) [draw,ellipse] {$\eta$};
  \node (4) at (196.11bp,246.56bp) [draw,ellipse] {$\eta$};
  \node (10) at (60.217bp,442.88bp) [draw,ellipse] {$\eta$};
  \node (5) at (298.44bp,164.95bp) [draw,ellipse] {$\eta$};
  \node (11) at (60.217bp,181.12bp) [draw,ellipse] {$\eta$};
  \node (12) at (264.88bp,17.907bp) [draw,ellipse] {$\eta$};
  \node (13) at (520.08bp,76.156bp) [draw,ellipse] {$\eta$};
  \draw [] (0) ..controls (463.93bp,351.25bp) and (445.51bp,389.5bp)  .. node[fill=white, sloped] {$\lambda$} (1);
  \draw [] (0) ..controls (463.8bp,272.5bp) and (445.08bp,233.61bp)  .. node[fill=white, sloped] {$\lambda$} (6);
  \draw [] (0) ..controls (537.48bp,312.0bp) and (579.28bp,312.0bp)  .. node[fill=white, sloped] {$\kappa$} (7);
  \draw [] (1) ..controls (367.7bp,443.24bp) and (356.62bp,445.77bp)  .. node[fill=white, sloped] {$\lambda$} (2);
  \draw [] (1) ..controls (457.85bp,469.81bp) and (488.13bp,507.78bp)  .. node[fill=white, sloped] {$\kappa$} (8);
  \draw [] (2) ..controls (259.67bp,428.13bp) and (234.84bp,408.33bp)  .. node[fill=white, sloped] {$\lambda$} (3);
  \draw [] (2) ..controls (287.88bp,505.3bp) and (275.49bp,559.6bp)  .. node[fill=white, sloped] {$\kappa$} (9);
  \draw [] (3) ..controls (196.11bp,334.24bp) and (196.11bp,289.53bp)  .. node[fill=white, sloped] {$\lambda$} (4);
  \draw [] (3) ..controls (142.6bp,403.21bp) and (114.06bp,416.96bp)  .. node[fill=white, sloped] {$\kappa$} (10);
  \draw [] (4) ..controls (236.16bp,214.62bp) and (263.39bp,192.9bp)  .. node[fill=white, sloped] {$\lambda$} (5);
  \draw [] (4) ..controls (142.6bp,220.79bp) and (114.06bp,207.04bp)  .. node[fill=white, sloped] {$\kappa$} (11);
  \draw [] (5) ..controls (346.4bp,175.9bp) and (378.13bp,183.14bp)  .. node[fill=white, sloped] {$\lambda$} (6);
  \draw [] (5) ..controls (287.88bp,118.7bp) and (275.49bp,64.398bp)  .. node[fill=white, sloped] {$\kappa$} (12);
  \draw [] (6) ..controls (456.67bp,155.67bp) and (489.3bp,114.76bp)  .. node[fill=white, sloped] {$\kappa$} (13);
  \draw [] (7) ..controls (604.4bp,372.74bp) and (549.99bp,485.73bp)  .. node[fill=white, sloped] {$\lambda$} (8);
  \draw [] (7) ..controls (604.3bp,251.04bp) and (549.46bp,137.17bp)  .. node[fill=white, sloped] {$\lambda$} (13);
  \draw [] (8) ..controls (426.79bp,569.14bp) and (358.43bp,584.74bp)  .. node[fill=white, sloped] {$\lambda$} (9);
  \draw [] (9) ..controls (204.53bp,557.97bp) and (120.9bp,491.28bp)  .. node[fill=white, sloped] {$\lambda$} (10);
  \draw [] (10) ..controls (60.217bp,376.3bp) and (60.217bp,246.92bp)  .. node[fill=white, sloped] {$\lambda$} (11);
  \draw [] (11) ..controls (121.89bp,131.93bp) and (209.9bp,61.745bp)  .. node[fill=white, sloped] {$\lambda$} (12);
  \draw [] (12) ..controls (339.79bp,35.006bp) and (445.72bp,59.183bp)  .. node[fill=white, sloped] {$\lambda$} (13);
%
\end{tikzpicture}



==> figures/girth1/graph.tikz <==

\begin{tikzpicture}[>=latex,line join=bevel,font=\footnotesize]
%%
\node (0) at (158.64bp,98.63bp) [draw,ellipse] {0};
  \node (5) at (87.637bp,62.766bp) [draw,ellipse] {5};
  \node (6) at (239.81bp,74.76bp) [draw,ellipse] {6};
  \node (7) at (206.97bp,171.06bp) [draw,ellipse] {7};
  \node (1) at (177.81bp,47.11bp) [draw,ellipse] {1};
  \node (2) at (348.75bp,17.67bp) [draw,ellipse] {2};
  \node (3) at (271.84bp,274.4bp) [draw,ellipse] {3};
  \node (4) at (27.461bp,239.15bp) [draw,ellipse] {4};
  \node (8) at (119.08bp,157.45bp) [draw,ellipse] {8};
  \draw [] (0) -- (5);
  \draw [] (0) -- (6);
  \draw [] (0) -- (7);
  \draw [] (1) -- (5);
  \draw [] (1) -- (6);
  \draw [] (1) -- (7);
  \draw [] (2) -- (6);
  \draw [] (3) -- (7);
  \draw [] (4) -- (8);
  \draw [] (5) -- (8);
  \draw [] (6) -- (8);
  \draw [] (7) -- (8);
%
\end{tikzpicture}



==> figures/girth2/graph.tikz <==

\begin{tikzpicture}[>=latex,line join=bevel,font=\footnotesize]
%%
\node (0) at (74.106bp,197.85bp) [draw,ellipse] {0};
  \node (4) at (67.247bp,322.95bp) [draw,ellipse] {4};
  \node (5) at (26.942bp,107.94bp) [draw,ellipse] {5};
  \node (6) at (112.78bp,102.15bp) [draw,ellipse] {6};
  \node (7) at (225.97bp,128.61bp) [draw,ellipse] {7};
  \node (1) at (136.11bp,209.6bp) [draw,ellipse] {1};
  \node (2) at (131.94bp,17.529bp) [draw,ellipse] {2};
  \node (3) at (384.9bp,113.38bp) [draw,ellipse] {3};
  \draw [] (0) -- (4);
  \draw [] (0) -- (5);
  \draw [] (0) -- (6);
  \draw [] (0) -- (7);
  \draw [] (1) -- (4);
  \draw [] (1) -- (5);
  \draw [] (1) -- (6);
  \draw [] (1) -- (7);
  \draw [] (2) -- (5);
  \draw [] (2) -- (6);
  \draw [] (2) -- (7);
  \draw [] (3) -- (7);
%
\end{tikzpicture}



==> figures/girth3/graph.tikz <==

\begin{tikzpicture}[>=latex,line join=bevel,font=\footnotesize]
%%
\node (0) at (267.09bp,152.85bp) [draw,ellipse] {0};
  \node (6) at (358.07bp,116.67bp) [draw,ellipse] {6};
  \node (10) at (236.05bp,268.78bp) [draw,ellipse] {10};
  \node (1) at (406.87bp,18.164bp) [draw,ellipse] {1};
  \node (2) at (401.86bp,324.21bp) [draw,ellipse] {2};
  \node (7) at (327.15bp,380.36bp) [draw,ellipse] {7};
  \node (9) at (346.12bp,238.45bp) [draw,ellipse] {9};
  \node (3) at (361.12bp,489.01bp) [draw,ellipse] {3};
  \node (4) at (236.09bp,380.79bp) [draw,ellipse] {4};
  \node (8) at (134.52bp,311.41bp) [draw,ellipse] {8};
  \node (5) at (27.05bp,335.3bp) [draw,ellipse] {5};
  \draw [] (0) -- (6);
  \draw [] (0) -- (10);
  \draw [] (1) -- (6);
  \draw [] (2) -- (7);
  \draw [] (2) -- (9);
  \draw [] (3) -- (7);
  \draw [] (4) -- (8);
  \draw [] (4) -- (9);
  \draw [] (5) -- (8);
  \draw [] (6) -- (9);
  \draw [] (7) -- (10);
  \draw [] (8) -- (10);
%
\end{tikzpicture}



==> figures/girth4/graph.tikz <==

\begin{tikzpicture}[>=latex,line join=bevel,font=\footnotesize,rotate=270]
%%
\node (0) at (276.0bp,265.11bp) [draw,ellipse] {0};
  \node (6) at (276.0bp,336.84bp) [draw,ellipse] {6};
  \node (11) at (276.0bp,174.27bp) [draw,ellipse] {11};
  \node (1) at (276.0bp,17.792bp) [draw,ellipse] {1};
  \node (7) at (213.99bp,52.332bp) [draw,ellipse] {7};
  \node (8) at (338.01bp,52.332bp) [draw,ellipse] {8};
  \node (2) at (188.98bp,125.86bp) [draw,ellipse] {2};
  \node (9) at (97.859bp,126.53bp) [draw,ellipse] {9};
  \node (3) at (363.02bp,125.86bp) [draw,ellipse] {3};
  \node (10) at (454.14bp,126.53bp) [draw,ellipse] {10};
  \node (4) at (26.719bp,126.28bp) [draw,ellipse] {4};
  \node (5) at (525.28bp,126.28bp) [draw,ellipse] {5};
  \draw [] (0) -- (6);
  \draw [] (0) -- (11);
  \draw [] (1) -- (7);
  \draw [] (1) -- (8);
  \draw [] (2) -- (7);
  \draw [] (2) -- (9);
  \draw [] (2) -- (11);
  \draw [] (3) -- (8);
  \draw [] (3) -- (10);
  \draw [] (3) -- (11);
  \draw [] (4) -- (9);
  \draw [] (5) -- (10);
%
\end{tikzpicture}



==> figures/iso/capacity.tikz <==

\begin{tikzpicture}[>=latex,line join=bevel,font=\tiny, xscale=1.6]
%%
\node (0) at (672.25bp,315.0bp) [draw,ellipse] {$\frac{2}{35}$};
  \node (1) at (642.12bp,447.01bp) [draw,ellipse] {$\frac{2}{35}$};
  \node (5) at (178.31bp,552.87bp) [draw,ellipse] {$\frac{2}{35}$};
  \node (13) at (642.12bp,182.99bp) [draw,ellipse] {$\frac{2}{35}$};
  \node (2) at (557.69bp,552.87bp) [draw,ellipse] {$\frac{2}{35}$};
  \node (10) at (300.3bp,18.382bp) [draw,ellipse] {$\frac{2}{35}$};
  \node (3) at (435.7bp,611.62bp) [draw,ellipse] {$\frac{2}{35}$};
  \node (7) at (63.754bp,315.0bp) [draw,ellipse] {$\frac{2}{35}$};
  \node (4) at (300.3bp,611.62bp) [draw,ellipse] {$\frac{2}{35}$};
  \node (12) at (557.69bp,77.131bp) [draw,ellipse] {$\frac{2}{35}$};
  \node (9) at (178.31bp,77.131bp) [draw,ellipse] {$\frac{2}{35}$};
  \node (6) at (93.884bp,447.01bp) [draw,ellipse] {$\frac{2}{35}$};
  \node (11) at (435.7bp,18.382bp) [draw,ellipse] {$\frac{2}{35}$};
  \node (8) at (93.884bp,182.99bp) [draw,ellipse] {$\frac{2}{35}$};
  \draw [] (0) ..controls (662.38bp,358.22bp) and (652.05bp,403.48bp)  .. node[fill=white, sloped] {$\frac{1}{21}$} (1);
  \draw [] (0) ..controls (550.34bp,373.71bp) and (300.48bp,494.04bp)  .. node[fill=white, sloped] {$\frac{1}{21}$} (5);
  \draw [] (0) ..controls (662.38bp,271.78bp) and (652.05bp,226.52bp)  .. node[fill=white, sloped] {$\frac{1}{21}$} (13);
  \draw [] (1) ..controls (612.18bp,484.55bp) and (587.34bp,515.7bp)  .. node[fill=white, sloped] {$\frac{1}{21}$} (2);
  \draw [] (1) ..controls (572.8bp,360.09bp) and (370.46bp,106.36bp)  .. node[fill=white, sloped] {$\frac{1}{21}$} (10);
  \draw [] (2) ..controls (507.68bp,576.96bp) and (485.89bp,587.45bp)  .. node[fill=white, sloped] {$\frac{1}{21}$} (3);
  \draw [] (2) ..controls (435.79bp,494.16bp) and (185.92bp,373.83bp)  .. node[fill=white, sloped] {$\frac{1}{21}$} (7);
  \draw [] (3) ..controls (369.36bp,611.62bp) and (366.74bp,611.62bp)  .. node[fill=white, sloped] {$\frac{1}{21}$} (4);
  \draw [] (3) ..controls (458.5bp,511.74bp) and (534.9bp,176.99bp)  .. node[fill=white, sloped] {$\frac{1}{21}$} (12);
  \draw [] (4) ..controls (250.28bp,587.53bp) and (228.5bp,577.04bp)  .. node[fill=white, sloped] {$\frac{1}{21}$} (5);
  \draw [] (4) ..controls (277.5bp,511.74bp) and (201.1bp,176.99bp)  .. node[fill=white, sloped] {$\frac{1}{21}$} (9);
  \draw [] (5) ..controls (148.37bp,515.33bp) and (123.53bp,484.18bp)  .. node[fill=white, sloped] {$\frac{1}{21}$} (6);
  \draw [] (6) ..controls (84.02bp,403.79bp) and (73.69bp,358.53bp)  .. node[fill=white, sloped] {$\frac{1}{21}$} (7);
  \draw [] (6) ..controls (163.2bp,360.09bp) and (365.54bp,106.36bp)  .. node[fill=white, sloped] {$\frac{1}{21}$} (11);
  \draw [] (7) ..controls (73.618bp,271.78bp) and (83.948bp,226.52bp)  .. node[fill=white, sloped] {$\frac{1}{21}$} (8);
  \draw [] (8) ..controls (123.82bp,145.45bp) and (148.66bp,114.3bp)  .. node[fill=white, sloped] {$\frac{1}{21}$} (9);
  \draw [] (8) ..controls (263.34bp,182.99bp) and (472.63bp,182.99bp)  .. node[fill=white, sloped] {$\frac{1}{21}$} (13);
  \draw [] (9) ..controls (228.32bp,53.043bp) and (250.11bp,42.554bp)  .. node[fill=white, sloped] {$\frac{1}{21}$} (10);
  \draw [] (10) ..controls (366.64bp,18.382bp) and (369.26bp,18.382bp)  .. node[fill=white, sloped] {$\frac{1}{21}$} (11);
  \draw [] (11) ..controls (485.72bp,42.47bp) and (507.5bp,52.959bp)  .. node[fill=white, sloped] {$\frac{1}{21}$} (12);
  \draw [] (12) ..controls (587.63bp,114.67bp) and (612.47bp,145.82bp)  .. node[fill=white, sloped] {$\frac{1}{21}$} (13);
%
\end{tikzpicture}



==> figures/iso/graph.tikz <==

\begin{tikzpicture}[>=latex,line join=bevel,font=\footnotesize, xscale=1.6]
%%
\node (0) at (336.64bp,169.0bp) [draw,ellipse] {0};
  \node (1) at (321.33bp,236.1bp) [draw,ellipse] {1};
  \node (5) at (85.583bp,289.9bp) [draw,ellipse] {5};
  \node (13) at (321.33bp,101.9bp) [draw,ellipse] {13};
  \node (2) at (278.42bp,289.9bp) [draw,ellipse] {2};
  \node (10) at (147.59bp,18.236bp) [draw,ellipse] {10};
  \node (3) at (216.41bp,319.76bp) [draw,ellipse] {3};
  \node (7) at (27.359bp,169.0bp) [draw,ellipse] {7};
  \node (4) at (147.59bp,319.76bp) [draw,ellipse] {4};
  \node (12) at (278.42bp,48.097bp) [draw,ellipse] {12};
  \node (9) at (85.583bp,48.097bp) [draw,ellipse] {9};
  \node (6) at (42.673bp,236.1bp) [draw,ellipse] {6};
  \node (11) at (216.41bp,18.236bp) [draw,ellipse] {11};
  \node (8) at (42.673bp,101.9bp) [draw,ellipse] {8};
  \draw [] (0) -- (1);
  \draw [] (0) -- (5);
  \draw [] (0) -- (13);
  \draw [] (1) -- (2);
  \draw [] (1) -- (10);
  \draw [] (2) -- (3);
  \draw [] (2) -- (7);
  \draw [] (3) -- (4);
  \draw [] (3) -- (12);
  \draw [] (4) -- (5);
  \draw [] (4) -- (9);
  \draw [] (5) -- (6);
  \draw [] (6) -- (7);
  \draw [] (6) -- (11);
  \draw [] (7) -- (8);
  \draw [] (8) -- (9);
  \draw [] (8) -- (13);
  \draw [] (9) -- (10);
  \draw [] (10) -- (11);
  \draw [] (11) -- (12);
  \draw [] (12) -- (13);
%
\end{tikzpicture}



==> figures/tree/tree_tikz.tikz <==
\begin{tikzpicture}[font=\tiny, grow'=up,level distance=1cm,
level 1/.style={sibling distance=2.75cm},
level 2/.style={sibling distance=1.25cm},
level 3/.style={sibling distance=.65cm},
level 4/.style={dashed, sibling distance=.25cm}]
\tikzstyle{every node}=[circle,draw]

\node (Root) [fill=gray] {}
    child {
    node {} 
    child { 
      node {} 
        child {node {}
            child {} 
            child {}}
        child {node {}
child {} 
            child {}}
        }
    child { node {}
        child {node {}
            child {} 
            child {}}        
        child {node {}
            child {} 
            child {}}}
}
child {
    node {} 
    child { 
      node {} 
        child {node {}
            child {} 
            child {}}
        child {node {}
            child {} 
            child {}}
        }
    child { node {}
        child {node {}
            child {} 
            child {}}        
        child {node {}
            child {} 
            child {}}}
}
child {
    node {} 
    child { 
      node {} 
        child {node {}
            child {} 
            child {}}
        child {node {}
            child {} 
            child {}}
        }
    child { node {}
        child {node {}
            child {} 
            child {}}        
        child {node {}
            child {} 
            child {}}}
};
\end{tikzpicture}
\quad 
\begin{tikzpicture}[font=\tiny,grow'=up,level distance=1cm,
level 1/.style={sibling distance=1.25cm},
level 2/.style={sibling distance=1cm},
level 3/.style={sibling distance=.5cm},
level 4/.style={dashed, sibling distance=.5cm}]
\tikzstyle{every node}=[circle,draw]

\node (Root) {}
    child {
    node {} 
    child { 
      node {} 
        child {node [fill=gray] {}
            }
            %child {} 
            %child {}}
        child {node {} }
%child {} 
            %child {}}
        }
    child { node {}
        child [dashed] {}        
        child [dashed] {}}
}
child [dashed] { {} }
child [dashed] { {} };
\end{tikzpicture}
